Review of Hadron Structure Calculations on a Lattice

I present a review of the current status and the most recent achievements in lattice QCD calculations of hadron structure. First, I overview the status and systematic uncertainties of nucleon structure "benchmark" quantities that are well known from experiments and serve as a reference point for the validity of lattice QCD methods. Next, I discuss the current status of calculations of form factors of the nucleon and highlight some recent results for other hadrons that are important for understanding their internal dynamics. Wave functions of hadrons and their excitations may also be studied in lattice QCD, and I illustrate it with two recent examples of such calculations. Finally, I discuss in detail the state of calculations pertaining to the nucleon spin puzzle.

==> make.tex.inc <==
# vim: syn=make
# common TeX compilation Makefile

TEX = latex
SPELL = ispell

DVI2PS = dvips
DVI2PDF = dvipdf 
DVIPDFM	= dvipdfm
PDFLATEX = pdflatex


MK_INDEX ?= 0
ifeq ($(MK_INDEX),1)
MAKEIDX = makeindex
else
MAKEIDX = @true
endif

MK_BIB	?= 1
ifeq ($(MK_BIB),1)
BIBTEX	= bibtex
else
BIBTEX	= @true
endif


figs-dir  ?= figs
text-dir  ?= text

#ps-figs = $(shell /usr/bin/find $(FIGS_DIR) -name '*.ps')
#eps-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.eps')
#pdf-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.pdf')

all-tex ?= $(wildcard *.tex)
all-figs= $(ps-figs) $(eps-figs) $(pdf-figs)

figs-for-ps	= $(ps-figs) $(eps-figs) $(pdf-figs:%.pdf=%.ps)
figs-for-pdf	= $(ps-figs:%.ps=%.pdf) $(eps-figs:%.eps=%.pdf) $(pdf-figs)

all-tex-source = $(shell find . -type f -name \*.tex)


all:
	rm -f $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.pdf)
	$(MAKE) clean
	#$(MAKE) $(all-tex:%.tex=%.ps)
	$(MAKE) $(all-tex:%.tex=%.pdf)


$(all-tex:%.tex=%.ps): %.ps: %.tex $(figs-for-ps) $(all-tex-source)
	echo $^
#	$(SPELL) -d english $(FILE).tex
	$(TEX) $*.tex
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(TEX) $*.tex
	$(TEX) $*.tex
	$(DVI2PS) -o $*.ps $*.dvi

$(all-tex:%.tex=%.pdf): %.pdf: %.tex $(figs-for-pdf) $(all-tex-source)
#	$(SPELL) -d english $(FILE).tex
	$(PDFLATEX) $*
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(PDFLATEX) $*
#	$(TEX) $*
#	$(DVIPDFM) -o $*.pdf $*
	$(PDFLATEX) $*.tex


# figure conversion
$(ps-figs:%.ps=%.pdf): %.pdf: %.ps
	epstopdf -o $@ $<

$(eps-figs:%.eps=%.pdf): %.pdf: %.eps
	epstopdf -o $@ $<

$(pdf-figs:%.pdf=%.ps): %.ps: %.pdf
	pdf2ps $< $@


COPY_DIR  = $(all-tex:%.tex=%)-copy
select-pdf:  $(all-tex:%.tex=%.pdf)
	@mkdir -p $(COPY_DIR)
	@cp -p $(all-tex) $(all-tex:%.tex=%.pdf) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp -p make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.pdf |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done

select-ps:  $(all-tex:%.tex=%.ps)
	@mkdir -p $(COPY_DIR)
	@cp -p $(all-tex) $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp -p make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.ps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.eps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

        


clean:
	rm -f *.dvi *.aux *.log *.bbl *.blg *.ilg \
	      *.idx *.ind *.out *.toc *.fgx *.tbx \
	      *.tmp *.end

realclean: clean
	rm -f $(all-tex:%.tex=%.pdf)

print-test:
	@echo $(all-tex)
	@echo $(all-figs)
	@echo $(figs-for-ps)
	@echo $(figs-for-pdf)

.PHONY: clean print-all

